Mapping earth mounds from space

Regular patterns of vegetation are considered widespread landscapes, although their global extent has never been estimated. Among them, spotted landscapes are of particular interest in the context of climate change. Indeed, regularly spaced vegetation spots in semi-arid shrublands result from extreme resource depletion and prefigure catastrophic shift of the ecosystem to a homogeneous desert, while termite mounds also producing spotted landscapes were shown to increase robustness to climate change. Yet, their identification at large scale calls for automatic methods, for instance using the popular deep learning framework, able to cope with a vast amount of remote sensing data, e.g., optical satellite imagery. In this paper, we tackle this problem and benchmark some state-of-the-art deep networks on several landscapes and geographical areas. Despite the promising results we obtained, we found that more research is needed to be able to map automatically these earth mounds from space.

==> igarss2024floodscape/gwendal.txt <==
Bonsoir Sébastien,
Je compresse l'archive contenant tout mon travail dans mon home sur le cluster, le fichier compressé s'appelle cachinbe.tar.gz, il contient les infos des dossiers, s'il manque des informations, dis-moi. Désolé, j'ai été un peu débordé, je dépose ça un peu en vitesse car je pars à Grenoble ce soir, j'ai aussi mis les résultats des réseaux sur général, j'avais fini les expérience il y a bien longtemps mais j'ai essayé de trouver comment les comparer sans succès.

Si besoin je peux revenir sur le travail que j'ai fait, je n'ai juste plus accès à l'ordinateur du laboratoire, je n'ai pas non plus accès au cluster depuis mes autres ordinateurs, mais ça je pense qu'on peut voir pour que j'ai l'accès au besoin.

---

Entraînement sur chaque type de butte, test sur le même type (80% entraînement, 10% test, 10% validation):
-heuweltjies : 70,18%
-fairy circles : 91,40%
-colonies/savanes termites : 78,10%
-champs surélevés : 73,83%
Entraînement sur savanes/supercolonies, test sur les autres (même répartition):
-heuweltjies : 28,32%
-fairy circles : 77,50%
-champs surélevés : 8,76%
Entraînement sur champs surélevés, test sur les autres (même répartition):
-heuweltjies : 0% (étrange comme résultat)
-fairy circles : 46,19%
-savanes/supercolonies : 31,66%
Entraînement sur savanes d'Amérique, test sur Afrique:
-Amérique : 80,20%
-Afrique : 42,81%
Entraînement sur difficulté 1, test sur difficulté 2 et 3: 53,78%
Les résultats sont tous des MAP.

---

Bonjour,
Je mets un message ici pour la description du réseau (utilisée pour toutes les expériences au-dessus et la comparaison darknet/picterra):
C'est donc yolo v3 sans modifications (106 couches), les ancres ont été calculées automatiquement par darknet, la taille en entrée est de 416*416, la taille de batch est de 64, le learning rate initial est de 0,001 avec un burning rate de 1000, le nombre maximum de batch est de 4000, pour l'augmentation d'images, il n'y a pas de rotation, 1,5 de saturation, 1,5 d'exposition et 0,1 de teinte. J'utilise une IoU minimum de 5% pour la détection.
Pour la comparaison entre darknet et picterra, j'ai pris un jeu de 300 images de savanes à termites de taille 416*416 :
100:
darknet : mAP (1 seule classe donc équivalent à AP) : 73,11, vrais positifs : 525, faux positifs : 234
picterra : area/shape accuracy : 33,25, couting precision : 38,93, couting recall : 62,68
150:
darknet : mAP (1 seule classe donc équivalent à AP) : 71,85, vrais positifs : 506, faux positifs : 218
picterra : area/shape accuracy : 33,10, couting precision : 61,98, couting recall : 57,34
200:
darknet : mAP (1 seule classe donc équivalent à AP) : 76,97, vrais positifs : 540, faux positifs : 174
picterra : area/shape accuracy : 36,98, couting precision : 63,19, couting recall : 69,57
250:
darknet : mAP (1 seule classe donc équivalent à AP) : 77,84, vrais positifs : 549, faux positifs : 191
picterra : area/shape accuracy : 41,15, couting precision : 67,83, couting recall : 74,46
300:
darknet : mAP (1 seule classe donc équivalent à AP) : 77,33, vrais positifs : 502, faux positifs : 118
picterra : area/shape accuracy : 38,74, couting precision : 62,97, couting recall : 69,42
Je n'ai pas réussi à comparer ces résultats entre eux pour l'instant. Je veux bien continuer ça si c'est possible par le calcul.
